Analyzing Feshbach resonances -- A $^6$Li -$^{133}$Cs case study

We provide a comprehensive comparison of a coupled channels calculation, the asymptotic bound state model (ABM), and the multichannel quantum defect theory (MQDT). Quantitative results for $^6$Li -$^{133}$Cs are presented and compared to previously measured $^6$Li -$^{133}$Cs Feshbach resonances (FRs) [M. Repp et al., Phys. Rev. A 87 010701(R) (2013)]. We demonstrate how the accuracy of the ABM can be stepwise improved by including magnetic dipole-dipole interactions and coupling to a non-dominant virtual state. We present a MQDT calculation, where magnetic dipole-dipole and second order spin-orbit interactions are included. A frame transformation formalism is introduced, which allows the assignment of measured FRs with only three parameters. All three models achieve a total rms error of < 1G on the observed FRs. We critically compare the different models in view of the accuracy for the description of FRs and the required input parameters for the calculations.

==> README.txt <==
This .tar file includes tables of Quantum Defect Theory (QDT)
parameters over a suitable range of energy for ultracold atomic collisions.
These QDT parameters have been calculated for the pure -1/R^6 potential,
according to the method and standardization developed in the PRA found here.
DOI: 10.1103/PhysRevA.87.032706.

The files included in this .tar file have filenames according to the format:
k_"PARAMETER"_L"PARTIALWAVE"_C6.tab . For each data file, "PARAMETER" is
replaced by the name of the corresponding (QDT) parameter, and "PARTIALWAVE" is
replaced by the corresponding value of relative angular momentum, L. The files
include the parameters A, G, eta, and gamma, for L=0 and L=1.

Each file has two columns. The first column is the SQUARE ROOT of the absolute
value of energy in natural van der Waals energy units, E_beta. The second column
is the value of the QDT parameter at this energy.

